A Novel Framework to Jointly Compress and Index Remote Sensing Images for Efficient Content-Based Retrieval

Remote sensing (RS) images are usually stored in compressed format to reduce the storage size of the archives. Thus, existing content-based image retrieval (CBIR) systems in RS require decoding images before applying CBIR (which is computationally demanding in the case of large-scale CBIR problems). To address this problem, in this paper, we present a joint framework that simultaneously learns RS image compression and indexing. Thus, it eliminates the need for decoding RS images before applying CBIR. The proposed framework is made up of two modules. The first module compresses RS images based on an auto-encoder architecture. The second module produces hash codes with a high discrimination capability by employing soft pairwise, bit-balancing and classification loss functions. We also introduce a two stage learning strategy with gradient manipulation techniques to obtain image representations that are compatible with both RS image indexing and compression. Experimental results show the efficacy of the proposed framework when compared to widely used approaches in RS. The code of the proposed framework is available at https://git.tu-berlin.de/rsim/RS-JCIF.

==> data/compression_cnn.csv <==
bpp,psnr
0.6288907658,48.74866495
0.7937356106,49.73396216
0.8864057808,50.07462089
1.032138388,50.53839582
1.1278003,50.88273306
1.479259885,51.22014066
1.596851226,51.58257319
1.656196822,51.74024682


==> data/compression_jpeg2000.csv <==
bpp,psnr
1.92160788,46.00845519
1.60292435,45.11864404
1.3756884,44.3889164
1.20439003,43.75865997
1.07154318,43.21160974
0.96528082,42.73451123
0.87855209,42.31286973
0.80607369,41.93071203
0.74504756,41.57958796
0.69238298,41.253101
0.64648096,40.94984631


==> figures/query1/baseline/labels.txt <==
Query labels: Arable land,
hamming distance: 0
retrieved_1 labels: Urban fabric,Arable land,Complex cultivation patterns,
hamming distance: 1
retrieved_2 labels: Urban fabric,Arable land,Complex cultivation patterns,
hamming distance: 1
retrieved_3 labels: Arable land,Complex cultivation patterns,
hamming distance: 1
retrieved_4 labels: Urban fabric,Arable land,Complex cultivation patterns,
hamming distance: 1
retrieved_5 labels: Urban fabric,Arable land,Land principally occupied by agriculture, with significant areas of natural vegetation,
hamming distance: 1
retrieved_6 labels: Arable land,
hamming distance: 2
retrieved_7 labels: Urban fabric,Arable land,Complex cultivation patterns,
hamming distance: 2
retrieved_8 labels: Arable land,Complex cultivation patterns,Land principally occupied by agriculture, with significant areas of natural vegetation,Broad-leaved forest,


==> figures/query1/joint/labels.txt <==
Query labels: Arable land,
hamming distance: 0
retrieved_1 labels: Arable land,
hamming distance: 1
retrieved_2 labels: Arable land,
hamming distance: 1
retrieved_3 labels: Arable land,
hamming distance: 1
retrieved_4 labels: Arable land,Transitional woodland, shrub,
hamming distance: 1
retrieved_5 labels: Arable land,
hamming distance: 1
retrieved_6 labels: Arable land,Broad-leaved forest,Mixed forest,
hamming distance: 1
retrieved_7 labels: Arable land,Pastures,
hamming distance: 1
retrieved_8 labels: Arable land,Pastures,

